Transforming a Quadruped into a Guide Robot for the Visually Impaired: Formalizing Wayfinding, Interaction Modeling, and Safety Mechanism

This paper explores the principles for transforming a quadrupedal robot into a guide robot for individuals with visual impairments. A guide robot has great potential to resolve the limited availability of guide animals that are accessible to only two to three percent of the potential blind or visually impaired (BVI) users. To build a successful guide robot, our paper explores three key topics: (1) formalizing the navigation mechanism of a guide dog and a human, (2) developing a data-driven model of their interaction, and (3) improving user safety. First, we formalize the wayfinding task of the human-guide robot team using Markov Decision Processes based on the literature and interviews. Then we collect real human-robot interaction data from three visually impaired and six sighted people and develop an interaction model called the ``Delayed Harness'' to effectively simulate the navigation behaviors of the team. Additionally, we introduce an action shielding mechanism to enhance user safety by predicting and filtering out dangerous actions. We evaluate the developed interaction model and the safety mechanism in simulation, which greatly reduce the prediction errors and the number of collisions, respectively. We also demonstrate the integrated system on a quadrupedal robot with a rigid harness, by guiding users over $100+$~m trajectories.

==> note.txt <==
Majority of the assistance systems targets to navigate to destinations, 
the goal points are defined in map
in reality, more basic tasks are done
not defined in a map
forward, turn left, turn right, hopp-up, halt: for daily lives
For both guide dogs and white canes
the users (handlers) decides the direction
Guide dogs can learn more tasks: finding doors+..  + tasks adjusted to handlers finding home, identifying a close person (family, friends..)


benefits of having guide dog robot using legged robot
- compared to traditional methods (guide dog/white cane):
- compared to other robot (wheeled robot/drone):
    - accessible: stairs, indoor envs
    - wearable type: no need to carry or attach
- compared to other system such as smart-phone application:
    - physical interaction: more accurate
    - no need to hold cameras
    
    



